Do Energy-oriented Changes Hinder Maintainability?

Energy efficiency is a crucial quality requirement for mobile applications. However, improving energy efficiency is far from trivial as developers lack the knowledge and tools to aid in this activity. In this paper we study the impact of changes to improve energy efficiency on the maintainability of Android applications. Using a dataset containing 539 energy efficiency-oriented commits, we measure maintainability -- as computed by the Software Improvement Group's web-based source code analysis service Better Code Hub (BCH) -- before and after energy efficiency-related code changes. Results show that in general improving energy efficiency comes with a significant decrease in maintainability. This is particularly evident in code changes to accommodate the Power Save Mode and Wakelock Addition energy patterns. In addition, we perform manual analysis to assess how real examples of energy-oriented changes affect maintainability. Our results help mobile app developers to 1) avoid common maintainability issues when improving the energy efficiency of their apps; and 2) adopt development processes to build maintainable and energy-efficient code. We also support researchers by identifying challenges in mobile app development that still need to be addressed.

==> reports/best_ten.csv <==
,app,sha_base,sha_improvement,app_category,pattern,pattern_group,project_loc,project_loc_diff,maintainability_diff_ratio,maintainability_diff,maintainability_base
274,sergstetsuk/CosyDVR,86506f386e1839460f943f7489834b52f3f39237,bdf24ded9831818b3853eb6094045a574ffb3cbd,Games,Power Usage Monitoring,Power Usage Monitoring,738,44,0.34784714944390716,17.04451032275145,246.91226717507922
233,mozilla/MozStumbler,879d1c3b7599de2a7781cc2b0a7b51d6d10530f1,60ba0be9f796df7c38b29cae808b2b7264526e4e,Navigation,Batch Operations,Miscellaneous,12480,22,0.6584441853624581,17.777993004786367,6152.347660176825
260,asksven/BetterBatteryStats,fc92d3725d9e457286125ca9a93dceaa4ddc0a3c,6215e874203ed89bd39d910a95108ab238b38400,Multimedia,Wakelock Addition,Wakelock Addition,2026,48,0.3363675081770843,17.827477933385467,796.2219988059164
453,thasmin/Podax,7417a51fe27a2eb5e5035fb1b3ebba32a99b1b04,a0ac1efb56fd3c5944db3dfa7440b3181ba680c2,Games,Power Consumption Improvement,Miscellaneous,1826,101,0.17168143257532942,18.198231852984918,787.0454723014345
438,PanicInitiative/PanicButton,f66190a1d1a6c38c48accd1eaad972f8df59e72c,df60a36728a1699d250908d01ced78b047c879fc,System,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,5228,15,0.9714332450135202,19.428664900270405,1104.9818412666941
91,mozilla/MozStumbler,67358c43ea8be33aae9c2bdcbd0cdee14c68281d,40a29fb6c01e99350bdd19cdb9727be740dde4b5,Navigation,Power Usage Monitoring,Power Usage Monitoring,12524,24,0.6840185632127345,19.8365383331693,6206.490203950359
323,asksven/BetterWifiOnOff,18c7c709ab00e840699381324a34c4fbb94adf6d,cde5d2bc7bc54cbae57c9b339d7af78672b05f5f,Multimedia,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,2254,3,2.490556389121906,19.924451112975248,879.4600209012763
32,einmalfel/PodListen,2ed5a655b1901f3c98d6837ecd17fa779688a9bc,35b93f71f9dfa30c079538234e4bca636f9fa183,Music & Audio,Power Awareness,Power Awareness,3689,19,0.8418162006191968,20.203588814860723,1045.7251915961754
187,einmalfel/PodListen,2ed5a655b1901f3c98d6837ecd17fa779688a9bc,35b93f71f9dfa30c079538234e4bca636f9fa183,Multimedia,Power Awareness,Power Awareness,3689,19,0.8418162006191968,20.203588814860723,1045.7251915961754
383,einmalfel/PodListen,2ed5a655b1901f3c98d6837ecd17fa779688a9bc,35b93f71f9dfa30c079538234e4bca636f9fa183,Music & Audio,User Knows Best,Miscellaneous,3689,19,0.8418162006191968,20.203588814860723,1045.7251915961754
373,fmetzger/android-sensorium,9c75bb023fd9b45adf08a09f62529ddd648dccb0,82b8893c24c6a045900c16435920be2b32dc2696,Games,Power Usage Monitoring,Power Usage Monitoring,945,7,1.6862774712002562,20.235329654403074,294.8369008104784
252,servalproject/batphone,e038ded855dc718334a6feaace0314fa44536a86,a71151c99898c638b0425d19a3dcf7ab73ddcbe6,Games,Power Usage Monitoring,Power Usage Monitoring,1179,18,0.8967609294010735,20.62550137622469,412.96519414985744
243,czlee/debatekeeper,7defb1f689f28df631321d6b70bfbdeb0c986cce,206cd37a9604a9f5d28673f08672a20c90f6de65,Multimedia,Wakelock Optimization,Wakelock Optimization,2666,6,2.002220245771458,22.02442270348604,979.6544750232396
360,felixb/smsdroid,cae2a041714ce4178128081528c4101c2a3b1036,5c210ac1cb8534024809b467c60814d94e63923b,Multimedia,Wakelock Addition,Wakelock Addition,2789,11,1.4128081881569514,22.604931010511223,489.54885838689336
263,Mobiperf/MobiPerf,51bb7326293f4c1d5f2b1332ba2d14cbc4ecb7b4,92f5df09ecbba3f392127b871793ddd8f8d9d13b,Development,Power Usage Monitoring,Power Usage Monitoring,5490,19,0.9725977704529214,23.342346490870113,1838.2425226744626
158,ltGuillaume/DroidShows,67bc51591c84fe3f53ac6489be1176cb690cc8c5,16b63b736693865edb6ab58d340cc3aabbab7b41,Reading,Wakelock Optimization,Wakelock Optimization,8145,25,0.8055590302494541,24.166770907483624,2124.313943546198
136,servalproject/batphone,55f3c0b5280aa18f8a7750e6153c21af9258a1db,4a6fe7ea6faf045ac4286ddc378f5ea276461b4e,Internet,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,30821,4,2.8075654280538505,25.268088852484652,8202.891322331197
24,asksven/BetterBatteryStats,08f03ea9dbba344981cdea1994f0e84b3397dbca,49891474680f685918bb705f586ad4a41e951473,Phone & Sms,Power Usage Monitoring,Power Usage Monitoring,5421,19,1.0571600451966336,25.371841084719208,76.42055367987209
162,yuriykulikov/AlarmClock,53205356eb422db2f3460425053c5fe4df8ceeda,cf7307401797b159ca32f85e7cf38d18cececd0d,Games,Wakelock Optimization,Wakelock Optimization,1637,29,0.7481163201551775,25.435954885276033,1094.0554618412712
443,acl33/AndroidDasher,7e52033b028839377d7b8e710cf9714a63029ec4,05be8998b1bd29e84b62b9a1ca3022eb2ef4d17c,Phone & Sms,Wakelock Addition,Wakelock Addition,4719,16,1.2556852415397277,26.369390072334284,414.9444956720853
335,geopaparazzi/geopaparazzi,db843146111edd02f662be447342694e677244d7,67fc0f55a0f41a086438a0f77e7c698ca6590b50,Navigation,Power Save Mode,Power Save Mode,12661,17,1.2002960072091275,26.406512158600805,121.58408310881805
299,phpsysinfo/psiandroid,a8dddb501a5df1bacaeff462c30b54c3137d1232,f80246d2c2fea17a3758e65ab17d74c05d43b697,Navigation,Power Usage Monitoring,Power Usage Monitoring,2414,5,3.1514220000918924,31.514220000918925,136.00073733749556
446,harleensahni/media-button-router,bc10ec229c34bf51883ed5aa294a48fc7ade77b8,0fe3a73fac7ccbcc977e202ff54f2ec4fb3f615a,System,Wakelock Addition,Wakelock Addition,354,39,0.7374916816139745,32.44963399101488,146.52885478470117
147,notizklotz/derbund-downloader,735b0077249d6b85d364c7a9fc448d2b0fe6b2e7,8a7bff1a2bbe6bacb08aa0b7abe5b92c2d305ecf,Reading,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,558,39,0.7448727666259419,32.774401731541445,502.21860914910957
327,horn3t/PerformanceControl,cb3080e450973b1bd0d48adea9a20406fb0ecaf0,34b881fb7d0ac033e93d5fd3b62e479de3bec3f9,Internet,Power Consumption Improvement,Miscellaneous,8795,161,0.22313909898117754,37.04109043087547,0.5648113180669043
416,ltGuillaume/DroidShows,b3ab6a0a2c86eadded905b6f12361547c030f0b7,4153f5ed6d65f5b5e2ef180d7d5ee4e39194f5c1,System,Wakelock Addition,Wakelock Addition,8166,31,1.0582422167737553,38.096719803855194,2362.64920052991
150,miguelvps/PoliteDroid,54a3c28f4a1b26f60ba22d5c927d0fc840ed9685,ec638307439fc445621aec4e9a97e631a18b0d84,Internet,Power Consumption Improvement,Miscellaneous,305,44,0.7969827586898408,39.0521551758022,203.83391588877092
239,mjdenham/and-bible,59190fb569a6a208ba0063bab6cfe2bf34f7ec3f,f17a16ebc2c4ac35d8f6910bba5a396ebffb2d35,Reading,Power Awareness,Power Awareness,20508,30,1.1508220388803239,40.278771360811334,8091.7516735736335
215,siacs/Conversations,b0a3c717d21ffc0c17aa123c171cce29e01d2884,dfbc42ecd795b8e5138f3dc123cdbbf8bf685209,Reading,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,10396,0,8.95,44.75,474.4519825897488
202,horn3t/PerformanceControl,0bd51a31f79d503824ae8cc9bf71e5bcd933353e,76ce2c88f729b66940909f3c30bdfa659998330a,Internet,Power Consumption Improvement,Miscellaneous,8199,34,1.1874278725197325,46.309687028269565,108.18636779936824
398,Mobiperf/MobiPerf,a4cfa44e28bbb4c49c6ac81c95fb37648bca1b27,36afde0f3cd8760825288f94a0dcd4379e91f7c8,Games,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,3918,11,3.007283507013881,48.11653611222209,1521.0799504397723
400,indrora/Atomic,0203399dbc953f84c7fae8f55045af8c13235f68,787bcf975c5cc4dc6c3116bd556e39f6475cd3f0,Navigation,Power Consumption Improvement,Miscellaneous,25380,136,0.35089705939856475,49.476485375197626,3674.6656783844405
109,Mobiperf/MobiPerf,d7da274ec5de36444cad105d46c2106413e7de35,7faff4912cfd0cc2118cbd28d6e900a6b32532b2,System,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,3914,9,3.8819286129169086,54.34700058083672,1513.256992262299
484,billthefarmer/sig-gen,c5349ae2a49b789a59a1fcb7a085d880247e8e25,172c6ff5f1589dc5e95d8ed6a6d89cefbaecb0b3,Education,Wakelock Addition,Wakelock Addition,625,12,3.357483249150488,57.0772152355583,384.786622758882
466,mcupak/energyt,da4c592c48aa31e8c4f18be5a123e25dd6e6fa35,53e6078003920ee0d38d500dda36c84da51cc738,Multimedia,Miscellaneous,Miscellaneous,1538,27,2.0291741774148138,64.93357367727404,84.65515554729245
480,mozilla/MozStumbler,3e80b94e7b6f19d5320a46005dc8537c82416b83,a5ec9656ac99b088952cc713ea1c0df2107c64e1,Navigation,Power Awareness,Power Awareness,907,64,1.0327563115343976,71.26018549587343,491.5915775599051
166,mozilla/MozStumbler,3e80b94e7b6f19d5320a46005dc8537c82416b83,a5ec9656ac99b088952cc713ea1c0df2107c64e1,Navigation,Power Awareness,Power Awareness,907,64,1.0327563115343976,71.26018549587343,491.5915775599051
437,mozilla/MozStumbler,fd88ba51601a577741e1e3ed5ae4f2c42d1b782b,a5ec9656ac99b088952cc713ea1c0df2107c64e1,Navigation,Power Awareness,Power Awareness,907,64,1.078258335297291,74.39982513551308,488.45193792026544
153,mozilla/MozStumbler,fd88ba51601a577741e1e3ed5ae4f2c42d1b782b,a5ec9656ac99b088952cc713ea1c0df2107c64e1,Navigation,Power Awareness,Power Awareness,907,64,1.078258335297291,74.39982513551308,488.45193792026544
449,kontalk/androidclient,94be2b288fb8a488f7c8fdc7c316916192bf1d78,2f4a6e6829a97599e49132d6136976c1eaa1c35d,Multimedia,Wakelock Addition,Wakelock Addition,18972,24,2.938640013596655,85.22056039430299,1646.845533256117
31,ushahidi/SMSSync,d2fcc22859f9000bcf7645fe2705890cbd52bed9,46ac4cdd5db484e4b5bd01431e0060dda361be03,Internet,Power Usage Monitoring,Power Usage Monitoring,9482,18,5.208542278252025,119.79647239979658,4666.85736324954
285,00-Evan/shattered-pixel-dungeon,debbb570662343b5a74b11057d1b67d257e6f95f,8591a0b3dc58256424187360b1d695b89e5d19fa,Games,Enough Resolution,Miscellaneous,43385,83,1.5237397101385879,134.08909449219573,12155.787252863209
295,00-Evan/shattered-pixel-dungeon,debbb570662343b5a74b11057d1b67d257e6f95f,8591a0b3dc58256424187360b1d695b89e5d19fa,Games,Power Save Mode,Power Save Mode,43385,83,1.5237397101385879,134.08909449219573,12155.787252863209
90,wiglenet/wigle-wifi-wardriving,46de5ff1d12803200398f60163eab49348b00861,102edbeca31d5a2fe942bb525f9d861322c183e3,Internet,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,6964,4,15.171883363528472,136.54695027175626,259.85064891801784
77,pragma-/networklog,c0f924b116a30929de36a9a6574f1c397b4fdf74,d8654ef53b117acc7ba5cfdbe5e0d106480b896d,Navigation,Power Consumption Improvement,Miscellaneous,32562,60,2.424756607287292,157.60917947367398,3716.2932823017263
169,CellularPrivacy/Android-IMSI-Catcher-Detector,5090fcc98b3b9e95c486b8c32b824f34ca732d71,089712a0dca63e6520eaeaca5a5a5c11e615508b,Security,Power Consumption Improvement,Miscellaneous,5983,35,4.23985343952354,169.5941375809416,228.96224290344776
62,grzegorznittner/chanu,2640dc50ab8150341da30bc4d282f8ac8f5aa4c5,7e7d2f13edb7c732dc450a5a3d4a114acbbf260d,Finance,Wakelock Optimization,Wakelock Optimization,50224,436,0.49499435177771245,218.29250913397118,18334.092762112374
459,kontalk/androidclient,854f2336e2e0d63f1f3a1fafd7a2d86c28d418d1,d876b60f31c7db7e9e35e51888a62e983ee120a0,Time,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,17042,1,101.6282224117939,609.7693344707634,1999.1064059268485
84,shadowsocks/shadowsocks-android,418ae2151c62d7ab352e15d942669cec82fdb923,fdd8a1127c3ff63a06de9e2297554aaba24aea45,Communication,Race-To-Idle,Miscellaneous,139,3143,0.6527646858842111,2054.9032311634965,114.50555437787182
33,shadowsocks/shadowsocks-android,418ae2151c62d7ab352e15d942669cec82fdb923,fdd8a1127c3ff63a06de9e2297554aaba24aea45,Communication,Open Only When Necessary,Miscellaneous,139,3143,0.6527646858842111,2054.9032311634965,114.50555437787182


==> reports/worst_ten.csv <==
,app,sha_base,sha_improvement,app_category,pattern,pattern_group,project_loc,project_loc_diff,maintainability_diff_ratio,maintainability_diff,maintainability_base
93,mozilla/MozStumbler,413e9b8848dceca7533b3fc0fed88a4b0eaedce9,936cbf68c210915b205c4fe4a329c3e3ae8a688e,Navigation,Batch Operations,Miscellaneous,2811,568,-0.7397079608664028,-423.8526615764488,1974.4269775679825
490,mozilla/MozStumbler,37819d96190545f78ec1f906f0f0276ccff8faac,9d39be653e5200f4f264827b355d1b10dc7a0fc2,Navigation,Power Save Mode,Power Save Mode,12919,340,-0.6900055378431638,-238.05191055589148,6495.210477113724
266,siacs/Conversations,090e6ecf09eb1f60033e2a65575b4f27218e2853,d2a4855a1e99c244bb022a959068da5f23d2e6a9,Internet,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,18297,24,-7.954192376767329,-230.67157892625255,1848.2581924638057
222,mozilla/MozStumbler,fa3042a5cb6594e2acfe2744a9bc0a6c897f83db,b09b2f8334f5005fb81132d6f403854feefc35e0,Navigation,Power Consumption Improvement,Miscellaneous,12818,248,-0.8597869570862983,-217.52610014283346,6464.465668386436
289,mozilla/MozStumbler,fa3042a5cb6594e2acfe2744a9bc0a6c897f83db,b09b2f8334f5005fb81132d6f403854feefc35e0,Navigation,Sensor Fusion,Miscellaneous,12818,248,-0.8597869570862983,-217.52610014283346,6464.465668386436
505,CellularPrivacy/Android-IMSI-Catcher-Detector,e9ba782e97c050e603d13a5c8b9f53f5b1397759,b1a34619eba0d6aa8020a9bf7c047d2af456de06,Security,Power Consumption Improvement,Miscellaneous,6005,8,-13.885096996588281,-180.50626095564766,400.5069409900802
126,caarmen/network-monitor,0e62e16a941d23c722aecc12c61b5016a88db904,15ed2d6abf9984e3d6ced49fcb5e36b11b41238b,Connectivity,Power Consumption Improvement,Miscellaneous,3603,116,-1.0585292868704115,-128.08204371131978,2424.8363792168175
423,mozilla/MozStumbler,a95ef1d40e59ec9121c1c676faa56abdb40ad79f,14fdfea5449c3f32ea0c1398ab91b9c335dc36e2,Navigation,Power Awareness,Power Awareness,3263,148,-0.7273924010536118,-111.2910373612026,2449.9240385626886
214,Free-Software-for-Android/Standalone-Calendar,bb3f08abac01e3083d837e5e823b311e3c039e90,8d69cd014d912e38d2ab37764aaf4aa7700c078b,Multimedia,Wakelock Addition,Wakelock Addition,10547,524,-0.1793060505306909,-94.85290073073548,192.2980583955512
487,Mobiperf/MobiPerf,753fdcceea0a7837d01d1072806a14f06a7af098,e195f52ca7e632e21efa7ebd4c9f02e610515ac7,Connectivity,Wakelock Addition,Wakelock Addition,3941,6,-7.499978207374149,-82.49976028111564,1559.965931014005
155,open-keychain/open-keychain,4b8400685a62afa0f4cb21940e9583d21886535b,be49597882a8170ed6244c0f20c375cd525a883d,Time,Power Consumption Improvement,Miscellaneous,24335,42,-1.6497699786643856,-77.53918899722612,528.8451025405849
538,nolanlawson/ChordReaderRoot,6797685b0ad824b2da3fc0196ba535d2da55efd8,de2f02bf99471e73c6c786a46ec9466996a9f7fa,Writing,Wakelock Addition,Wakelock Addition,1799,76,-0.9484182376776191,-76.82187725188714,1372.8896421227519
509,freeotp/freeotp-android,7f02f57572149f243be526788987aced6a6626ba,71e12035c33886b9b196c5b5a98446e4ffe49572,Tools,Avoid Extraneous Graphics And Animations,Miscellaneous,5044,68,-1.0157096304575284,-74.14680302339957,1763.3661343683266
170,mozilla/MozStumbler,6ea026894de111a0e8c374c69a5521ac15d1179e,e0113e8c80d0b6a3b7e197f651a1382d7009fc43,Navigation,Inform Users,Miscellaneous,1863,86,-0.8066462581925112,-73.40480949551852,1392.1019193252814
367,balau/fakedawn,13e0c82c3669ba62645f89917fd686d4eebc9f34,c9666f19d7d6a3a405c24777a7c3053fcb5c23f0,System,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,1679,3,-8.993170253642958,-71.94536202914367,622.5493533520917
302,Zanshinmu/Wifi-Fixer,ff7a4342b35af72e91c7e378dd21edc01d79d33a,c26867ea81c518607020dae8fcf4c2cee131112b,System,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,5171,19,-2.7813671346266724,-66.75281123104014,3652.875154716217
403,Mobiperf/MobiPerf,59e17041f2f6ae98d5b398f55c4f5122a6cec347,e0425312b2eb3ab6875297f5a85334fbf5e926e0,Games,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,3854,62,-0.994243982423215,-66.6143468223554,1555.335201476829
331,Freeyourgadget/Gadgetbridge,d27bf567cf527aac9a8c4b8f630a5543cb09391a,75a1068a6907f963996cb3c816df7eb23eb7382f,Internet,Power Consumption Improvement,Miscellaneous,8403,107,-0.5509789153648674,-61.709638520865155,3423.8534229914417
14,Zanshinmu/Wifi-Fixer,c8544f1f0ddd91f5d2dad2773a28f2052b1ca0ef,03ef72b58f207e196412f9e626164588bcc7c34d,Development,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,1913,64,-0.8845465876522633,-61.033714548006174,1371.8965236793047
425,mozilla/MozStumbler,4b4f96047a8e20a44e4359ce246231eba78f24fa,584256dca67e7af40c70266106d3de7c5ca24dfb,Navigation,User Knows Best,Miscellaneous,12556,60,-0.9289912577863596,-60.38443175611337,6239.871447020864
332,mozilla/MozStumbler,b09b2f8334f5005fb81132d6f403854feefc35e0,5dd280a8050470ebb1c2d4514a2431455547b385,Navigation,Power Save Mode,Power Save Mode,12570,60,-0.9289912577863456,-60.38443175611246,6246.9395682436025
79,mozilla/MozStumbler,b09b2f8334f5005fb81132d6f403854feefc35e0,5dd280a8050470ebb1c2d4514a2431455547b385,Navigation,Power Usage Monitoring,Power Usage Monitoring,12570,60,-0.9289912577863456,-60.38443175611246,6246.9395682436025
442,anthonycr/Lightning-Browser,c68e8567411d63201dc5f61fd6ce455604f415bb,d73986d1c5ca037dc27cc22267b082a3d659a324,Internet,Power Consumption Improvement,Miscellaneous,2170,132,-0.43559355127884253,-59.67631652520143,292.0855140939452
105,markusfisch/ShaderEditor,342f44b2b3a67aaaa19a76349440a6b152a532ff,365a6f2e7e9c84fec381da82f283f348d96328a8,Security,Bug Fix & Code Refinem.,Bug Fix & Code Refinem.,1744,107,-0.5162732241669333,-57.82260110669654,1102.5469542914523
355,OpenSensing/funf-v4,b109d4bd71df191c414eab61ef57e00265f2afdb,f3312067ced97b74ac28b742376aa7e2d25ccfa5,Tools,Miscellaneous,Miscellaneous,11726,73,-0.7291134733480669,-56.87085092114921,6208.134696688245
2,TheFakeMontyOnTheRun/knightsofalentejo,e9406ef60df1e8b2c843859d3f52b797c3b0d9d1,c4f16fe5aa1810cf6fd66f73a8c91f9869ea4ad1,Games,Batch Operations,Miscellaneous,2220,36,-1.325260117058389,-54.33566479939395,935.683527553711
533,ushahidi/SMSSync,7ea86277881352bdf0a17b148c72d9cfbb24c53b,375750c0f45974998e15865423701287c2e85ebf,Phone & Sms,Power Usage Monitoring,Power Usage Monitoring,9070,46,-1.0556751320584725,-53.8394317349821,4626.619053539541
221,yeriomin/YalpStore,34b5f82e8a1093d8a1cc5ca669ff435d65643625,65018bb41e178c857cde98f5b74db50343883279,System,Dark UI Colors,Miscellaneous,2819,58,-0.8462331711084589,-53.31268977983291,1583.3340860090443
321,anthonycr/Lightning-Browser,0510d02988035a7eba31a263a5fed703e0761e29,52d09c9f149f16ddf26882d6d971cfe085ce11d3,Internet,Power Consumption Improvement,Miscellaneous,1912,354,-0.1482734616740117,-53.230172740970204,310.43926704865817
340,ilijamt/android-adbm,8dd78e32799964aef437460505ca191b1bb6b528,c1d2a3576f6689208aa9d2309e3cf4af60e862c8,Phone & Sms,Wakelock Addition,Wakelock Addition,1869,54,-0.8958417110618908,-52.85466095265156,1156.200543193633

